Part-of-Speech Tagging with Bidirectional Long Short-Term Memory Recurrent Neural Network

Bidirectional Long Short-Term Memory Recurrent Neural Network (BLSTM-RNN) has been shown to be very effective for tagging sequential data, e.g. speech utterances or handwritten documents. While word embedding has been demoed as a powerful representation for characterizing the statistical properties of natural language. In this study, we propose to use BLSTM-RNN with word embedding for part-of-speech (POS) tagging task. When tested on Penn Treebank WSJ test set, a state-of-the-art performance of 97.40 tagging accuracy is achieved. Without using morphological features, this approach can also achieve a good performance comparable with the Stanford POS tagger.

==> pic/data1.txt <==
10	95.87
20	96.42
50	96.52
100	96.61
200	96.61
300	96.68
400	96.64
500	96.69


==> pic/data2.txt <==
10	95.3
20	96.0
50	96.1
100	96.1
200	96.2
300	96.1
400	96.2
500	96.2
600	96.1

